The Physical Nature of Circumgalactic Medium Absorbers in Simba

We study the nature of the low-redshift CGM in the Simba cosmological simulations as traced by ultraviolet absorption lines around galaxies in bins of stellar mass ($M_\star>10^{10}M_\odot$) for star-forming, green valley and quenched galaxies at impact parameters $r_\perp\leq 1.25r_{200}$. We generate synthetic spectra for HI, MgII, CII, SiIII, CIV, and OVI, fit Voigt profiles to obtain line properties, and estimate the density, temperature, and metallicity of the absorbing gas. We find that CGM absorbers are most abundant around star forming galaxies with $M_\star < 10^{11}M_\odot$, while the abundance of green valley galaxies show similar behaviour to those of quenched galaxies, suggesting that the CGM "quenches" before star formation ceases. HI absorbing gas exists across a broad range of cosmic phases (condensed gas, diffuse gas, hot halo gas and Warm-Hot Intergalactic Medium), while essentially all low-ionisation metal absorption arises from condensed gas. OVI absorbers are split between hot halo gas and the WHIM. The fraction of collisionally ionised CGM absorbers is $\sim 25-55\%$ for CIV and $\sim 80-95\%$ for OVI, depending on stellar mass and impact parameter. In general, the highest column density absorption features for each ion arise from dense gas. Satellite gas, defined as that within $10r_{1/2,\star},$ contributes $\sim 3\%$ of overall HI absorption but $\sim 30\%$ of MgII absorption, with the fraction from satellites decreasing with increasing ion excitation energy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Physical nature of CGM in Simba/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
